Density of rational points on a family of del Pezzo surfaces of degree one

Let $k$ be an infinite field of characteristic 0, and $X$ a del Pezzo surface of degree $d$ with at least one $k$-rational point. Various methods from algebraic geometry and arithmetic statistics have shown the Zariski density of the set $X(k)$ of $k$-rational points in $X$ for $d\geq2$ (under an extra condition for $d=2$), but fail to work in generality when the degree of $X$ is 1, leaving a large class of del Pezzo surfaces for which the question of density of rational points is still open. In this paper, we prove the Zariski density of $X(k)$ when $X$ has degree 1 and is represented in the weighted projective space $\mathbb{P}(2,3,1,1)$ with coordinates $x,y,z,w$ by an equation of the form $y^2=x^3+az^6+bz^3w^3+cw^6$ for $a,b,c\in k$ with $a,c$ non-zero, under the condition that the elliptic surface obtained by blowing up the base point of the anticanonical linear system $|-K_X|$ contains a smooth fiber above a point in $\mathbb{P}^1\setminus\{(1:0),(0:1)\}$ with positive rank over $k$. When $k$ is of finite type over $\mathbb{Q}$, this condition is sufficient and necessary.

==> Magma_file.txt <==
=============================================================================================================================
//The following is code used in the proof of Lemma 3.3 of the paper 'Density of rational points on a family of del Pezzo 
//surfaces of degree one'
=============================================================================================================================
k<zeta>:=CyclotomicField(3);
abc<a,b,x0,y0,z0>:=PolynomialRing(k,5);
K<a,b,x0,y0,z0>:=FieldOfFractions(abc);
R<x,y,z>:=PolynomialRing(K,3);
c:=y0^2-x0^3-a*z0^6-b*z0^3;
F:=-y^2+x^3+a*z^6+b*z^3+c;
eta:=[x0,y0,z0]; 

//F=0 defines the affine part (after setting w=1) of a del Pezzo surface S of degree 1 
//in P(2,3,1,1) with coordinates x,y,z,w, over its function field K. Its generic
//point is eta. 

//We define the polynomial g such that the intersection of g=0 with F gives the curve C_{eta},
//and we compute the third point Q of intersection of C_{eta} with the fiber of eta on the elliptic
//fibration obtained from S.

g:=3*x0^2*z0^2*x*z -2*y0*z0^3*y-(x0^3-2*a*z0^6-b*z0^3)*z^3+(2*c*z0^3+b*z0^6);

coeff:=MonomialCoefficient(g,y);
y_g:=y-coeff^-1*g;
F_g:=Evaluate(F,[x,y_g,z]); //Intersection of F=0 and g=0; this gives C_{eta}. 

y_gz0:=Evaluate(y_g,[x,1,z0]);
F_gz0:=Evaluate(F,[x,y_gz0,z0]); //Intersection of C_{eta} with the fiber of eta.

Rx<x>:=PolynomialRing(K,1);

f:=x^3 + -9/4*x0^4/y0^2*x^2 + (9/2*x0^5 - 3*x0^2*y0^2)/y0^2*x + (-9/4*x0^6 + 2*x0^3*y0^2)/y0^2; //This is F_gz0.
Factorization(f); //Gives all x-coordinates of the points in the intersection of C_{eta} with the fiber.

xQ:=-(-9/4*x0^4 + 2*x0*y0^2)/y0^2; //This is the x-coordinate of Q.

Evaluate(y_gz0,[xQ,1,1]);

yQ:=(27/8*x0^6 - 9/2*x0^3*y0^2 + y0^4)/y0^3; //The y-coordinate of Q.

//Check that the point Q is on the intersection of S and g=0.
Evaluate(F,[xQ,yQ,z0]);
Evaluate(g,[xQ,yQ,z0]);

//We create the elliptic curve E_{eta} given by the normalization of C_{eta} with the point Q. 

A2<X,T>:=AffineSpace(K,2);
C_eta:=ProjectiveClosure(Curve(Scheme(A2,Evaluate(F_g,[X,1,T]))));
Q:=C_eta![xQ,z0];
E_eta,h:=EllipticCurve(C_eta,Q);

//We compute the points Q, sigma(Q), and sigma^2(Q) on E_{eta}, and the sum D_{eta}. 

EQ:=h(Q);
EzQ:=h(C_eta![xQ*zeta^2,zeta*z0]);
EzzQ:=h(C_eta![xQ*zeta,zeta^2*z0]);
D_eta:=EzQ+EzzQ;

//We compute a Weierstrass model WE for E_{eta}, with an isomorphism w:E_{eta}-->WE. 
WE,w:=WeierstrassModel(E_eta);

//We create a map K --> QQ[a2,b2,c2,x2,z2], to pull back elements in K that are contained in 
//the subring QQ[a,b,c,x0,z0]. 

T<a1,b1,c1,x1,z1>:=FunctionField(Rationals(),5);
Ty<y1>:=PolynomialRing(T,1);
I:=ideal<Ty|y1^2-x1^3-a1*z1^6-b1*z1^3-c1>;
Quot:=Ty/I;
phi:=hom<K->Quot|[a1,b1,x1,y1,z1]>;
R2<a2,b2,c2,x2,z2>:=PolynomialRing(Rationals(),5);
psi:=hom<T->R2 | [a2,b2,c2,x2,z2]>;

//We check that the only factors of the denominators in the equations defining both w and its inverse 
//are 2, q2, and q4.

q1:=x2;
q2:=-x2^6+2*z2^3*(4*a2*z2^3+b2)*x2^3+(4*a2*c2-b2^2)*z2^6;
q3:=x2^6+8*(a2*z2^6-c2)*x2^3+8*(2*a2^2*z2^12+3*a2*b2*z2^9+(2*a2*c2+b2^2)*z2^6+b2*c2*z2^3); 
q4:=29*x2^12+(40*c2+24*a2*z2^6)*x2^9+8*(12*a2^2*z2^12+9*a2*b2*z2^9+(18*a2*c2-5*b2^2)*z2^6-5*b2*c2*z2^3-2*c2^2)*x2^6+32*(4*a2^3*z2^18+9*a2^2*b2*z2^15+(5*a2*b2^2+12*a2^2*c2)*z2^12 + 14*a2*b2*c2*z2^9 + (b2^2*c2 + 8*a2*c2^2)*z2^6 + b2*c2^2*z2^3)*x2^3+16*((4*a2^3*c2 - a2^2*b2^2)*z2^18 + (8*a2^2*b2*c2 - 2*a2*b2^3)*z2^15  + (8*a2^2*c2^2 + 2*a2*b2^2*c2 - b2^4)*z2^12  + (8*a2*b2*c2^2- 2*b2^3*c2)*z2^9  + (4*a2*c2^3 -b2^2*c2^2)*z2^6);     

w_inv:=Inverse(w);
for map in [w,w_inv] do
for a in IsomorphismData(map) do
Fa:=Factorization(psi(T!phi(Denominator(a))));
if Fa ne [] then
i:=Fa[1][2];
assert(#Factorization(Integers()!((q2*q4)^i/psi(T!phi(Denominator(a))))) eq 1);
assert(Factorization(Integers()!((q2*q4)^i/psi(T!phi(Denominator(a)))))[1][1] eq 2);
end if;
end for;
end for;

//We verify that the Weierstrass model for E_eta is of the form as claimed.  

D:=Coefficients(WE)[5];
delta:=K!(2^8)^6*Numerator(D)/((2^5*3)^6);
Bool,isom:=IsIsomorphic(E_eta,EllipticCurve([0,delta]));

Factor:=(3*2^5)/(q2*q4);
assert(psi(T!phi(Numerator(D)))/psi(T!phi(Denominator(D))) eq psi(T!phi(delta))*Factor^6);
assert(Degree(psi(T!phi(delta)),x2) eq 81);
assert(Coefficient(psi(T!phi(delta)),x2,81) eq -27*c2*z2^48);

//We verify that the point D_eta is of the form as claimed. 
 
assert(2^24*psi(T!phi(Denominator(w(D_eta)[1])))/((q2*q4)^2) eq (q1*q3)^2); 
assert(Degree(2^24*psi(T!phi(Numerator(w(D_eta)[1])))/((2^5*3)^2),x2) eq 42);
assert(Coefficient(2^24*psi(T!phi(Numerator(w(D_eta)[1])))/((2^5*3)^2),x2,42) eq 1/4*z2^16);

assert(2^36*psi(T!phi(Denominator(w(D_eta)[2])))/((q2*q4)^3) eq (q1*q3)^3);
assert(Degree(2^36*psi(T!phi(Numerator(w(D_eta)[2])))/((2^5*3)^3),x2) eq 63);
assert(Coefficient(2^36*psi(T!phi(Numerator(w(D_eta)[2])))/((2^5*3)^3),x2,63) eq 1/8*z2^24);

